Testing RESTful APIs: A Survey

In industry, RESTful APIs are widely used to build modern Cloud Applications. Testing them is challenging, because not only they rely on network communications, but also they deal with external services like databases. Therefore, there has been a large amount of research sprout in recent years on how to automatically verify this kind of web services. In this paper, we review the current state-of-the-art on testing RESTful APIs, based on an analysis of 92 scientific articles. This review categories and summarizes the existing scientific work on this topic, and discusses the current challenges in the verification of RESTful APIs.

==> repo_query.txt <==
### Manually written. manually converted to repo.tex



*IEEE: https://ieeexplore.ieee.org/search/advanced/command
("Document Title":restful OR "Index Terms":restful OR "Document Title":rest OR "Index Terms":rest) AND ("Document Title":test* OR "Index Terms":test*) AND ("Full Text .AND. Metadata":"white box" OR "Full Text .AND. Metadata":"black box" OR "Full Text .AND. Metadata":fuzz*)

("Document Title":restful OR "Index Terms":restful OR "Document Title":rest OR "Index Terms":rest) AND ("Document Title":test* OR "Index Terms":test*) AND ("Full Text .AND. Metadata":"white box" OR "Full Text .AND. Metadata":"black box" OR "Full Text .AND. Metadata":fuzz* OR "Full Text .AND. Metadata":"unit test*" OR "Full Text .AND. Metadata":"integration testing" OR "Full Text .AND. Metadata":"system test*" OR "Full Text .AND. Metadata":"end to end test*")
//old: 53, new: 85


*acm: https://dl.acm.org/search/advanced
(Title:(restful) OR Keywords:(restful) OR Title:(rest) OR Keywords:(rest)) AND (Title:(test*) OR Keyword:(test*)) AND (Anywhere:(white box) OR Anywhere:(black box) OR Anywhere:(fuzz*))

(Title:(restful) OR Keywords:(restful) OR Title:(rest) OR Keywords:(rest)) AND (Title:(test*) OR Keyword:(test*)) AND (Anywhere:(white box) OR Anywhere:(black box) OR Anywhere:(fuzz*) OR Anywhere:("unit test") OR Anywhere:("unit tests") OR Anywhere:("unit testing") OR Anywhere:("integration test") OR Anywhere:("integration tests") OR Anywhere:("integration testing") OR Anywhere:("system test") OR Anywhere:("system tests") OR Anywhere:("system testing") OR Anywhere:("end to end test") OR Anywhere:("end to end tests") OR Anywhere:("end to end testing"))
//same result


*science direct: https://www.sciencedirect.com/search
Title, abstract, keywords: ("white box" OR "black box" OR "test suite" OR "unit test") AND (restful OR rest OR "web service" OR "web services")
Title: test OR tests OR testing
//Did not include sbst as there was boolean operators limit. However, we can add the line below to "Find articles with these terms" text box:
sbst OR "search based software test" OR "search based software testing" OR evolution OR evolutionary OR heuristics


Title, abstract, keywords: (restful OR "rest apis" OR "rest apis" OR "rest service" OR "rest services" OR "rest web services") AND (test OR testing OR tests)
subjects: Computer Science
https://www.sciencedirect.com/search?tak=%28restful%20OR%20%22rest%20apis%22%20OR%20%22rest%20apis%22%20OR%20%22rest%20service%22%20OR%20%22rest%20services%22%20OR%20%22rest%20web%20services%22%29%20AND%20%28test%20OR%20testing%20OR%20tests%29&subjectAreas=1700&lastSelectedFacet=subjectAreas
//old: 7, new: 17

*Wiley: https://onlinelibrary.wiley.com/search/advanced
Abstract: (test*) AND (restful OR "REST API" OR "REST APIs" OR "REST service" OR "REST services" OR "REST web service" OR "REST web services")
Subject: Computer Science
//as you can see the query is very inclusive, but not that much papers were found. only 1 relevant out of 10


*Web of Science: https://www.webofscience.com/wos/alldb/advanced-search
((AB=(restful) OR AB=(rest)) AND (AB=("web service") OR AB=("web services") OR AB=(api)) AND (AB=(test*))) AND ((AK=(restful) OR AK=(rest) OR AK=("web service") OR AK=("web services") OR AK=(api)) AND (AK=(test*) OR AK=(sbst)))

(TI=(restful) OR AK=(restful) OR TI=("rest api"*) OR AK=("rest api"*) OR TI=("rest service"*) OR AK=("rest service"*) OR TI=("rest web service"*) OR AK=("rest web service"*)) AND (TI=(test*) OR AK=(test*)) AND (ALL=("white box") OR ALL=("black box") OR ALL=("unit test*") OR ALL=("system test*") OR ALL=("integration test*") OR ALL=("end to end test*"))
//error with ALL field
(TI=(restful) OR AK=(restful) OR TI=("rest api"*) OR AK=("rest api"*) OR TI=("rest service"*) OR AK=("rest service"*) OR TI=("rest web service"*) OR AK=("rest web service"*)) AND (TI=(test*) OR AK=(test*))
lang: English


*MIT Library:
https://mit.primo.exlibrisgroup.com/discovery/search?query=desc,contains,(restful%20OR%20%22rest%20api%22)%20AND%20(test*%20OR%20sbst%20OR%20fuzz*),AND&query=title,contains,restful%20OR%20%22rest%20api%22%20OR%20test*%20OR%20sbst%20OR%20fuzz*,AND&pfilter=lang,exact,eng,AND&pfilter=rtype,exact,articles,AND&tab=all&search_scope=all&sortby=title&vid=01MIT_INST:MIT&mfacet=topic,include,Computer%20Science,1&mfacet=topic,include,Web%20Services,1&mfacet=topic,include,Computer%20Science%20-%20Software%20Engineering,1&mfacet=topic,include,Computer%20Science,%20Information%20Systems,1&mfacet=topic,include,Software%20Engineering,1&mfacet=topic,include,Software%20Engineering~2Fprogramming%20And%20Operating%20Systems,1&mfacet=topic,include,Web%20Service,1&mfacet=topic,include,Artificial%20Intelligence,1&lang=en&mode=advanced&offset=0

https://mit.primo.exlibrisgroup.com/discovery/search?query=desc,contains,(restful%20OR%20%22rest%20api*%22%20OR%20%22rest%20service*%22%20OR%20%22rest%20web%20service*%22)%20AND%20(test*),AND&query=any,contains,%22black%20box%22%20OR%20%22white%20box%22%20OR%20%22unit%20test*%22%20OR%20%22integration%20test*%22%20OR%20%22system%20test*%22%20OR%20%22end%20to%20end%20test*%22%20OR%20fuzz*,AND&pfilter=lang,exact,eng,AND&pfilter=rtype,exact,articles,AND&tab=all&search_scope=all&sortby=title&vid=01MIT_INST:MIT&mfacet=topic,include,Computer%20Science,1&mfacet=topic,include,Computer%20Science%20-%20Software%20Engineering,1&mfacet=topic,include,Application%20Programming%20Interface,1&mfacet=topic,include,Software%20Development,1&mfacet=topic,include,Systemtest,1&lang=en&mode=advanced&offset=10&came_from=pagination_1_2

//old: 21, new: 19


springer link: https://link.springer.com/advanced-search
restful AND test

https://link.springer.com/search?facet-discipline=%22Computer+Science%22&facet-content-type=%22Article%22&query=restful+AND+test+AND+api&facet-sub-discipline=%22Software+Engineering%2FProgramming+and+Operating+Systems%22

//old: 70 ,new: 90
